gSPICE: Model-Based Event Shedding in Complex Event Processing

Overload situations, in the presence of resource limitations, in complex event processing (CEP) systems are typically handled using load shedding to maintain a given latency bound. However, load shedding might negatively impact the quality of results (QoR). To minimize the shedding impact on QoR, CEP researchers propose shedding approaches that drop events/internal state with the lowest importances/utilities. In both black-box and white-box shedding approaches, different features are used to predict these utilities. In this work, we propose a novel black-box shedding approach that uses a new set of features to drop events from the input event stream to maintain a given latency bound. Our approach uses a probabilistic model to predict these event utilities. Moreover, our approach uses Zobrist hashing and well-known machine learning models, e.g., decision trees and random forests, to handle the predicted event utilities. Through extensive evaluations on several synthetic and two real-world datasets and a representative set of CEP queries, we show that, in the majority of cases, our load shedding approach outperforms state-of-the-art black-box load shedding approaches, w.r.t. QoR.

==> figures/tikz/ls-architecture.tikz <==
% !TeX root = ../../paper.tex

% #1 number of teeths
% #2 radius intern
% #3 radius extern
% #4 angle from start to end of the first arc
% #5 angle to decale the second arc from the first
% #6 inner radius to cut off
\newcommand{\gear}[6]{%
  (0:#2)
  \foreach \i [evaluate=\i as \n using {\i-1)*360/#1 }] in {1,...,#1}{%
   arc (\n:\n+#4:#2) {[rounded corners=1.5pt] -- (\n+#4+#5:#3)
    arc (\n+#4+#5:\n+360/#1-#5:#3)} --  (\n+360/#1:#2)
  }%
  (0,0) circle[radius=#6] 
}
%usage:  \fill[even odd rule] \gear{18}{2}{2.4}{10}{2}{1};

%\definecolor{color1}{rgb}{0.44,0.127,0.184}
\tikzset{label style/.style={font=\fontsize{24}{26}\selectfont, color=black},
	rectangle style/.style ={color= blue, line width=2pt }, 
	arrow style/.style={color=black, line width=2pt, font=\fontsize{24}{26}\selectfont, -{>[scale=2.5, length=7, width=4]}}, 
	instance style/.style={color=blue, line width=2pt} }

\begin{tikzpicture}[]

%arrow from none to input queue
\draw  [arrow style, label style ] (2.5, 3) -- (5.5,3) node[pos=0.4, below, align= left] {events};

%draw queue
\newcommand\XStart{5.5}
\newcommand\YStart{2.5}
\newcommand\SquareSize{1}
\foreach \n in {0,...,4}
	\draw[rectangle style, rounded corners] (\n + \XStart, \YStart) rectangle (\n + \XStart + \SquareSize, \YStart+ \SquareSize);
	
\node [label style ] at (8, 4) {input queue};

%arrow from input queue to LS
\draw  [arrow style, label style ] (10.5, 3) -- (12, 3);
	
%instance
\draw [instance style](14, 3 ) ellipse [x radius=3cm,y radius=2.4cm]; 
%process
\begin{scope}[xshift=15.25cm, yshift=3cm]
	\fill[even odd rule]  \gear{8}{0.5}{0.75}{10}{2}{0.25};
\end{scope}
\node[label  style, below=2pt] at (15.15, 2.3) {process};
\node[label  style, above] at (15, -0.5) {operator};
%LS
\draw [rectangle style, red] (12, 3.75) -- (13.5, 3.25) -- (13.5, 2.75) -- (12, 2.25) --cycle;
\path (13.5, 2.75) -- (12, 2.25) coordinate[pos=0.5] (LSMidBelow);
\path (12, 3.75) -- (13.5, 3.25) coordinate[pos=0.5] (LSMidAbove);
\node[label  style] at (12.75, 3) {LS};
%arrow from LS to process
\draw  [arrow style, label style ] (13.5, 3) -- (14.5, 3);
%arrow from process to none
\draw  [arrow style, label style ] (16, 3) -- (20, 3) node[pos=0.7, above=4pt, align= left] {complex\\ events};

%overload detector
\draw[rectangle style] (4.9,-1.5) rectangle (8.5, 0.5)  node [pos=.5,  label style, align=left]{overload\\detector};
%arrow from input queue to overload detector
\draw[arrow style, label style] (6.75, 2.5)-- (6.75, 0.5);
%arrow from overload detector to LS
\draw  [arrow style, label style ] (8.5, -0.5) -- (12.75, -0.5) node[pos=0.6, align= left, below=2pt] {commands};
%arrow from overload detector to LS
\draw[arrow style, label style] (12.75, -0.5) -- (LSMidBelow) ;


%model builder
\draw[rectangle style] (11.25, 6.5) rectangle (14.25, 8.5)  node [pos=.5,  label style, align=left]{utility\\ models};

%arrow from utility modelto LS
\draw[arrow style, label style] (12.75, 6.5) -- (LSMidAbove) ;


\end{tikzpicture}
